Parallel matrix-free higher-order finite element solvers for phase-field fracture problems

Phase-field fracture models lead to variational problems that can be written as a coupled variational equality and inequality system. Numerically, such problems can be treated with Galerkin finite elements and primal-dual active set methods. Specifically, low-order and high-order finite elements may be employed, where, for the latter, only few studies exist to date. The most time-consuming part in the discrete version of the primal-dual active set (semi-smooth Newton) algorithm consists in the solutions of changing linear systems arising at each semi-smooth Newton step. We propose a new parallel matrix-free monolithic multigrid preconditioner for these systems. We provide two numerical tests, and discuss the performance of the parallel solver proposed in the paper. Furthermore, we compare our new preconditioner with a block-AMG preconditioner available in the literature.

==> tables/slit_shear_none.csv <==
run lvl dofs eps h cells 
0 6 12771 0.004 0.0220970869 4096 
1 7 50115 0.004 0.0110485435 16384 
2 8 198531 0.004 0.00552427173 65536 
3 9 790275 0.004 0.00276213586 262144 
4 10 3153411 0.004 0.00138106793 1048576 
5 11 12598275 0.004 0.000690533966 4194304 
6 12 50362371 0.004 0.000345266983 16777216 

==> tables/slit_tension_none.csv <==
run lvl dofs eps h cells 
0 6 12771 0.004 0.0220970869 4096 
1 7 50115 0.004 0.0110485435 16384 
2 8 198531 0.004 0.00552427173 65536 
3 9 790275 0.004 0.00276213586 262144 
4 10 3153411 0.004 0.00138106793 1048576 
5 11 12598275 0.004 0.000690533966 4194304 
6 12 50362371 0.004 0.000345266983 16777216 
